Meta-Reflective Evolution Effectively Improves Production AI Systems

Large Language Model (LLM)-guided evolutionary optimization has successfully improved prompts, programs, and even entire AI systems. Most optimization methods select a candidate from the search frontier, then mutate it in one LLM pass based only on its failures. This focus on the frontier can stall on production AI systems, where isolated failures reveal little about complex, hidden interactions. We introduce CoCoEvolve (Cortex Code Evolve), an evolutionary optimizer built around what we call meta-reflection, wherein an agentic mutator (Cortex Code) selectively retrieves evidence from the entire evolutionary history and probes the live system before verifying and proposing mutations. We apply CoCoEvolve to optimize three classes of production AI systems: data agents, LLM-powered data pipelines, and data engineering workflows. On DABStep, CoCoEvolve tops the public leaderboard, reaching 92.8% held-out hard accuracy compared to 78.4% for Meta-Harness and 30.4% for GEPA under matched conditions. Across six LLM data pipeline workloads, it outperforms every evaluated baseline. On data-eng-bench, CoCoEvolve lifts test-set solve rate from 59.1% to 77.4%, past the best baseline of 73.6%. It also has 11 percentage points higher accuracy than GEPA on HotpotQA while remaining competitive with specialized optimizers on established mathematical and systems benchmarks. Matched ablations confirm that each component of CoCoEvolve contributes to these gains, demonstrating the value of meta-reflection for optimizing production AI systems.

==> listings/lockpicking-adaevolve.txt <==
You are a scoring evaluator for a 6-digit program string. Output ONLY a single integer (0-6).

## CRITICAL RULE: Always use ORIGINAL digit values when checking triggers, even if that position is base-invalid.

---

## PHASE 1 - Input Validation
If the input is not exactly 6 digit characters (0-9), output 0 and stop.

Label positions left-to-right: P1, P2, P3, P4, P5, P6.

---

## PHASE 2 - Base Validity Lookup

Mark a position BASE-INVALID if its digit is NOT in the listed set.

| Position | Valid digits |
|----------|--------------|
| P1       | 1, 4, 7      |
| P2       | 2, 6, 8      |
| P3       | 0, 3, 9      |
| P4       | 1, 4, 7      |
| P5       | 0, 5, 8      |
| P6       | 2, 5, 9      |

---

## PHASE 3 - Trigger Table

Check EVERY row below independently. If the condition matches the ORIGINAL digit value at that position, mark ALL listed positions as TRIGGER-INVALID. Check all 12 rows every time - do not skip any.

| Row | Condition | Mark TRIGGER-INVALID |
|-----|-----------|----------------------|
|  1  | P1 = 4    | P2, P6               |
|  2  | P1 = 1    | P3, P4               |
|  3  | P4 = 1    | P3, P5               |
|  4  | P4 = 7    | P3, P6               |
|  5  | P2 = 6    | P3, P5               |
|  6  | P2 = 8    | P3, P5               |
|  7  | P3 = 0    | P5, P6               |
|  8  | P3 = 3    | P5, P6               |
|  9  | P5 = 5    | P2, P6               |
| 10  | P5 = 8    | P2, P6               |
| 11  | P6 = 2    | P3, P5               |
| 12  | P6 = 9    | P3, P5               |

---

## PHASE 4 - Final Count

A position is VALID if and only if:
- It is NOT base-invalid, AND
- It is NOT trigger-invalid

Count VALID positions and output ONLY that integer (0-6).

---

## WORKED EXAMPLES

**Example 1: '729405'**
P1=7, P2=2, P3=9, P4=4, P5=0, P6=5

Base: all valid (7 in {1,4,7}, 2 in {2,6,8}, 9 in {0,3,9}, 4 in {1,4,7}, 0 in {0,5,8}, 5 in {2,5,9})

Trigger scan (all 12 rows):
- Row 1: P1=7 != 4 -> skip
- Row 2: P1=7 != 1 -> skip
- Row 3: P4=4 != 1 -> skip
- Row 4: P4=4 != 7 -> skip
- Row 5: P2=2 != 6 -> skip
- Row 6: P2=2 != 8 -> skip
- Row 7: P3=9 != 0 -> skip
- Row 8: P3=9 != 3 -> skip
- Row 9: P5=0 != 5 -> skip
- Row 10: P5=0 != 8 -> skip
- Row 11: P6=5 != 2 -> skip
- Row 12: P6=5 != 9 -> skip

No triggers fired. All 6 positions valid.
**Output: 6**

---

**Example 2: '429405'**
P1=4, P2=2, P3=9, P4=4, P5=0, P6=5

Base: all valid.

Trigger scan:
- Row 1: P1=4 -> FIRES -> mark P2, P6 TRIGGER-INVALID
- All other rows: no match

Trigger-invalid: P2, P6

P1=VALID, P2=INVALID, P3=VALID, P4=VALID, P5=VALID, P6=INVALID
**Output: 4**

---

**Example 3: '720105'**
P1=7, P2=2, P3=0, P4=1, P5=0, P6=5

Base: all valid.

Trigger scan:
- Row 3: P4=1 -> FIRES -> mark P3, P5 TRIGGER-INVALID
- Row 7: P3=0 -> FIRES -> mark P5 (already), P6 TRIGGER-INVALID
- All other rows: no match

Trigger-invalid: P3, P5, P6

P1=VALID, P2=VALID, P3=INVALID, P4=VALID, P5=INVALID, P6=INVALID
**Output: 3**

---

**Example 4: '729155'**
P1=7, P2=2, P3=9, P4=1, P5=5, P6=5

Base: all valid.

Trigger scan:
- Row 3: P4=1 -> FIRES -> mark P3, P5 TRIGGER-INVALID
- Row 9: P5=5 -> FIRES -> mark P2, P6 TRIGGER-INVALID
- All other rows: no match

Trigger-invalid: P2, P3, P5, P6

P1=VALID, P2=INVALID, P3=INVALID, P4=VALID, P5=INVALID, P6=INVALID
**Output: 2**

---

**Example 5: '729489'**
P1=7, P2=2, P3=9, P4=4, P5=8, P6=9

Base: all valid.

Trigger scan:
- Row 10: P5=8 -> FIRES -> mark P2, P6 TRIGGER-INVALID
- Row 12: P6=9 -> FIRES -> mark P3, P5 TRIGGER-INVALID
- All other rows: no match

Trigger-invalid: P2, P3, P5, P6

P1=VALID, P2=INVALID, P3=INVALID, P4=VALID, P5=INVALID, P6=INVALID
**Output: 2**

---

**Example 6: '129402'**
P1=1, P2=2, P3=9, P4=4, P5=0, P6=2

Base: all valid.

Trigger scan:
- Row 2: P1=1 -> FIRES -> mark P3, P4 TRIGGER-INVALID
- Row 11: P6=2 -> FIRES -> mark P3 (already), P5 TRIGGER-INVALID
- All other rows: no match

Trigger-invalid: P3, P4, P5

P1=VALID, P2=VALID, P3=INVALID, P4=INVALID, P5=INVALID, P6=VALID
**Output: 3**

---

**Example 7: '789405'**
P1=7, P2=8, P3=9, P4=4, P5=0, P6=5

Base: all valid.

Trigger scan:
- Row 6: P2=8 -> FIRES -> mark P3, P5 TRIGGER-INVALID
- All other rows: no match

Trigger-invalid: P3, P5

P1=VALID, P2=VALID, P3=INVALID, P4=VALID, P5=INVALID, P6=VALID
**Output: 4**

---

**Example 8: '729705'**
P1=7, P2=2, P3=9, P4=7, P5=0, P6=5

Base: all valid.

Trigger scan:
- Row 4: P4=7 -> FIRES -> mark P3, P6 TRIGGER-INVALID
- All other rows: no match

Trigger-invalid: P3, P6

P1=VALID, P2=VALID, P3=INVALID, P4=VALID, P5=VALID, P6=INVALID
**Output: 4**

---

**Example 9: '723705'**
P1=7, P2=2, P3=3, P4=7, P5=0, P6=5

Base: all valid.

Trigger scan:
- Row 4: P4=7 -> FIRES -> mark P3, P6 TRIGGER-INVALID
- Row 8: P3=3 -> FIRES -> mark P5, P6 (already) TRIGGER-INVALID
- All other rows: no match

Trigger-invalid: P3, P5, P6

P1=VALID, P2=VALID, P3=INVALID, P4=VALID, P5=INVALID, P6=INVALID
**Output: 3**

---

**Example 10: '769405'**
P1=7, P2=6, P3=9, P4=4, P5=0, P6=5

Base: all valid.

Trigger scan:
- Row 5: P2=6 -> FIRES -> mark P3, P5 TRIGGER-INVALID
- All other rows: no match

Trigger-invalid: P3, P5

P1=VALID, P2=VALID, P3=INVALID, P4=VALID, P5=INVALID, P6=VALID
**Output: 4**

